The ultraluminous X-ray source bubble in NGC 5585

Some ultraluminous X-ray sources (ULXs) are surrounded by collisionally ionized bubbles, larger and more energetic than supernova remnants: they are evidence of the powerful outflows associated with super-Eddington X-ray sources. We illustrate the most recent addition to this class: a huge (350 pc x 220 pc in diameter) bubble around a ULX in NGC 5585. We modelled the X-ray properties of the ULX (a broadened-disc source with L_X ~ 2-4 x 10^{39} erg/s) from Chandra and XMM-Newton, and identified its likely optical counterpart in Hubble Space Telescope images. We used the Large Binocular Telescope to study the optical emission from the ionized bubble. We show that the line emission spectrum is indicative of collisional ionization. We refine the method for inferring the shock velocity from the width of the optical lines. We derive an average shock velocity ~125 km/s, which corresponds to a dynamical age of ~600,000 years for the bubble, and an average mechanical power P_w ~ 10^{40} erg/s; thus, the mechanical power is a few times higher than the current photon luminosity. With Very Large Array observations, we discovered and resolved a powerful radio bubble with the same size as the optical bubble, and a 1.4-GHz luminosity ~10^{35} erg/s, at the upper end of the luminosity range for this type of source. We explain why ULX bubbles tend to become more radio luminous as they expand while radio supernova remnants tend to fade.

==> referee_reply.txt <==
Dear Dr Soria,

Copied below are the comments on your manuscript entitled "The ultraluminous X-ray source bubble in NGC\,5585", ref. MN-20-3359-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Moderate revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to any comments from the editor and reviewer at https://mc.manuscriptcentral.com/mnras. The deadline for this is six months from today.

Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions". Under "Actions," click on "Create a Revision". Please ensure that you also respond to any comments from the editor or assistant editor.

IMPORTANT: do not submit your revised manuscript as a new paper!

When submitting your revised manuscript, you should provide details of any changes you make to the original manuscript. Changes to the manuscript should also be highlighted (e.g. in bold or colour), to assist the referee and editor.

We look forward to receiving your revised manuscript.

Regards,

Anna

Anna Evripidou
Assistant Editor
Monthly Notices
Royal Astronomical Society
Email: aevripidou@ras.ac.uk
Tel: +44 (0)1483 536 737



This message is confidential and is intended solely for the use of the individual(s) to whom it is addressed.  If you have received this message in error, do not open any attachment but please notify the sender (above) and delete this message from your system.

cc: all listed co-authors.


Scientific Editor: Prof Ralph Wijers



Reviewer's Comments:
Reviewer: 1

Comments to the Author
The paper by Soria et al. proposes the association of a radio and optical emitting bubble in NGC 5585 with the ULX source NGC 5585 X-1. Analysis of  archival and new radio, optical and X-ray observations is used to study the nature of the compact source and to establish the process producing the emission of the bubble. The bubble properties are inferred and compared to other shock-ionized ULX bubbles reported in literature. The multi wavelength study is thorough and sound, providing a convincing case, and the results are presented in a clear, nicely-written way.
Here below I indicate some points, basically moderate or minor comments, that the authors should clarify before recommending the paper for publication.

Main comments
A main challenge in this kind of studies is to establish the connection between the compact object and the extended emission. While the authors provide some compelling arguments in favor of this target, they do not discuss the case of chance coincidence with a background source. I suggest to expand the text, further discussing the possibility.

####
We have discussed the odds for this in par 1 of Sect 3.1.1 (the whole Section 3.1 has been amply restructured). It's a safe assumption to associate X-1 with the bubble.
####


Similarly, the proximity between the bubble and the HII could be only apparent, could the authors give indications against projection effects? This could be interesting in light of the connection discussed in the conclusions.

####
Valid point. We cannot determine whether the ULX bubble and the HII region are physically connected or their proximity is due to a projection effect. We added this comment in par 1 of the Conclusions. 
####



The criteria used to define the bubble dimensions should be stated in a clearer way and kept the same along the analysis. For example, the dimensions reported in Sec. 3.3.1 are not those used in 3.3.2, which are also different from those reported in Table 5, and the choice of the boxes for the line intensity is not clearly motivated: why -4.3” to +2” (or +3”)? This is relevant for the discussion on the line-emitting mechanism.

####
We have tried to be clearer at various points in the paper. In short, there is a size measured from the sharp HST images. Another size (almost identical) measured from the radio image. Then there are the two sizes along the LBT slits, slightly larger than in the HST image, because the spatial resolution of the LBT is lower. And finally, there are the sizes of the spectral extraction regions we defined along the slits, for the purpose of measuring line intensity ratios. In particular, the referee has correctly noticed that along the NS direction, the extraction region is smaller than the size of the bubble. We chose to have a smaller extraction region because at the south end, the signal-to-noise ratio is very low, and at the north end, contamination from the HII region becomes important. 

So, in Table 5 (footnotes) we now say: 
"The ULX bubble extends from ≈ −5′′ to ≈ +4′′ from the ULX position [in the S-N direction]; however, we only used the slit section between −4′′.3 and +2′′.0 for the line intensities in this Table, to maximize signal-to-noise and avoid any danger of contamination from the H II region."  .....
"ULX bubble spectrum extracted from Obs2, between -2''.7 and +3''.5 from the ULX position (positive values meaning to the east of the ULX)"
####


In Fig. 9, the diagnostic line ratio [SII]/Halpha and [OI]/Halpha are shown only for the south-north direction, while it would be useful to have them plotted also for Obs2.

####
We re-drew that Figure (now Fig 10), showing all three line ratios ([SII]/Ha, [OI]/Ha, [OIII]/Hb) along both slits.  We also removed datapoints at the edges that on further inspection, turned out to be entirely spurious noise. Both panels now show only meaningful sections along the slit in both directions.
####


By section

Intro
Part of the discussion is based on previous work by the members of the same group. While this is normal, given the leading position of the team in the field, it would be advisable to give preference to papers which went through a peer review process.

####
We added a few references to refereed papers by authors outside our group. We have kept the references to three conference papers by MWP and collaborators, because those papers (although not refereed) do contain the first ideas and explanations for some physical aspects of the bubble structure, so it would be unfair to exclude them. 
####




X-ray Analysis & Results

It would be helpful to show also the XMM and Chandra images. Also the authors should comment on the different angular resolution of the two instruments and possible contamination issues, if any.

####
We have added Fig 5 with XMM and Chandra contours in the region around X-1. More generally, we have completely overhauled the X-ray data analysis (see added text in Sect 2.2 and 3.1), to deal with contamination issues in a better way than in our first version of the paper. 

We now illustrate and discuss the possible contamination (in XMM only) from a fainter source 20 arcsec north-east of X-1 (Fig 1). We defined a different extraction region that reduces this contamination to < 2% in flux. We also re-assessed the good-time-interval for the second XMM observation, and found that it could be slightly extended. We re-extracted and re-fitted the EPIC spectra of X-1 with those new conditions. The two panels of Fig 6 and all the numbers in Table 2 come from the new fits.

Our results do not change much: the first XMM observation is best fitted by a slightly modified disk (either simpl*diskbb or diskpbb), the second observation (with lower signal to noise because of the higher bg level) can be a standard diskbb. Temperatures and radii are similar to what we had before, but the inferred fluxes and luminosities (Table 2) decreased by about 6%, because we have now done a better job of removing the contribution from the contaminating source.
####


A 20\% flux variation within only 4 days is reported but not further discussed. Such variation with respect to the 2015 June 21 seems confirmed also by the flux reported by Chandra, whose fit should be dominated by the first spectrum, given the instrumental issues. Could the authors further comment on this point? and how could variability affect measurements such as the X-ray to optical flux ratio inferred in sec. 3.2?

####
We added (Section 3.1.3) that irregular flux variability of the amplitude seen between the four XMM-Newton and Chandra observations is very common in persistently active ULXs (Weng & Feng 2018).  Then, in Section 3.2, we say:
"Of course we are aware that the X-ray to optical flux ratio was not measured simultaneously, and we have no information on how the optical luminosity may vary in response to the observed small changes in X-ray luminosity; but we only need an order-of-magnitude estimate of this ratio to conclude that X-1 is not for example a background AGN (which have typical ratios -1 <~ log(fX/fV) <~ 1)"
####


Can the author rule out a two component model, such as a disk blackbody with a Comptonized corona (see Gladstone, Roberts & Done 2009)?

####
First, we added a Comptonized disk model in Table 2, to represent one possible type of Comptonized corona. The disk temperature remains ~ 1.3 keV and the simpl component adds a power-law-like component at the high-energy end. It is equally good as the diskpbb (both models reproduce a slightly broadened disk shape). 
Then, we tried the Gladstone et al (2009) model, with a cool disk (~0.15-0.3 keV) and a warm corona (~1.5-2 keV). In this case, we did not find any evidence for this model (no soft excess). There seems to be only one temperature feature in the spectrum, the downturn around 4 keV (associated with a temperature ~ 1.3-1.5 keV).
We explain all this and more, in the new Section 3.1.2.
####




Optical Analysis & Results
Sec 2.3
Could the authors expand on the continuum subtraction  in the narrow-band filters procedure and the related possible uncertainties?

####
We added a more detailed explanation of the continuum subtraction at the end of Sect 2.3
####


Sec 3.2
the “diskir” model is used here to test the accretion disk hypothesis. The fit however is limited to the optical data, while adding the X-ray spectrum could help constraining the fit (see e.g. Kaaret & Corbel 2009, ApJ 697, 950). Also, please include the reference for the model.

####
This was just a misunderstanding due to our poor phrasing. Of course the diskir model was fitted to the X-ray data, then we also included the HST datapoints. We now mention the X-ray fit with diskir in Sect 3.1.2 (including references) and the optical constraint in Section 3.2. We explain that the X-ray fit is perfectly consistent with the simpl*diskbb model; this is why we did not add a separate table of parameters for diskir, as the paper is already overly long.
####


Sec 3.3.2
The results of the electron densities are presented but not further discussed or used: what can we conclude from a low-density regime?

####
We added a few sentences in 3.3.2 to explain the compression factor between unshocked and shocked material.
####


Sec 3.3.3
If I well understand the discussion in the appendix (and the following calculations), here the relation between FWHM and v_s is not correctly reported (lines 50-52) and should be v_s~0.5 FWHM_c and v_s~3/4*FWHM_T.

####
Yes, well spotted. The relations in the Appendix are correct, but we reported them the other way round in 3.3.3. We have fixed that.
####


It would be helpful to report in a table the FWHM of each line.

####
We do not think it is useful. The uncertainties are too large for most of the lines, when reported individually. We made a considerable effort to obtain meaningful values of the FWHMs from an average of the strongest lines, showing that they are significantly broader than the instrumental width.
####

Also here, it would be good to clearly define the extraction region of the outer edges in terms of arcsec from the center.

####
We have now done that (par 4).
####

Sec 3.3.5
Are the reddening measurements compatible with the intrinsic NH derived from the spectral analysis?

####
The Galactic line-of-sight reddening is consistent with the Galactic NH = 2.7e20 cm2. There was a typo (repeated a few times because we used a latex macro) in the first version, we incorrectly wrote NH(Gal) = 3e21 instead of 3e20. (But we used the right number in the fits). We thank the referee for spotting the mistake.

The intrinsic NH in most of our disk-like X-ray models is a factor of 2 higher than the intrinsic NH from the Balmer line ratios (quite common that the X-ray NH is higher than that inferred from the optical counterpart), but consistent for most models within the 90% limit. However, the relation between NH and E(B-V) for such low values of E(B-V) has a large uncertainty, so unless the referee strongly insists on this, we do not think it is necessary or particularly useful to dilute and stretch the paper out any longer by adding this discussion.
####


Sec 3.3.8
Could the author specify  the ranges of shock velocities, metallicities and magnetic field for the values from the MAPPING III tables?

####
Done.
####


I suggest to move the last two paragraph to Sec. 3.3.2  where the shock vs photo-ionization scenario is discussed. The profile of the [OIII] in Fig. 9 (bottom panel) is a bit surprising: looking at the map in Fig. 2 one would expect a rather flat profile, except for the HII region. Can the authors comment on that?

####
Moved those paragraphs as suggested.

The referee is perfectly right to point out that some of the line ratio profiles looked weird. The reason is that we had plotted them well beyond the extent of the bubble on the slit. The turn-up at both ends was just noise, with line fluxes going to zero. We have redone both panels more carefully, and this time we have only plotted the line ratios over the extent of the ULX bubble and HII region; we also used the same axis scales in both panels.  They now look reasonable and in agreement with the line ratios in table 5.
####


Discussion

Sec 4
subsec 4.1
Could you comment on the assumptions made for the estimates? For example how the uncertainty on the area will impact n_0 and thus the mechanical power? or the assumption on the expansion velocity? What is level of uncertainty on the luminosity (and the inferred quantities) due to the uncertainty on the distance?

####
We added a few sentences to try and quantify those uncertainties.
####


Conclusions
First para: include the references for the objects used as a comparison.

####
We added the references.
####


Fig.3 correct the caption F55W => F555W

####
Done.
####

Table 5: please specify a reference value for strong vs weak lines for the error estimates.

####
Done. We have also added the absolute intensities (erg/cm^2/s/arcsec^2) of Halpha and Hbeta, to complement the table of relative intensities.
####

Table 6: could the author indicate also the relative line?

####
Done.
####


